Fuse-then-Detect for Passive UAV Localization Using Multi-UE 5G Uplink Signals

Low-altitude uncrewed aerial vehicles (UAVs) can pose growing risks to airspace safety, security, and privacy. Cellular infrastructure can passively sense them without dedicated radar hardware by exploiting integrated sensing and communication (ISAC) technology. Most prior work exploits monostatic sensing or bistatic/multistatic configurations based on downlink measurements. To the best of our knowledge, this paper presents the first uplink framework, where multiple user equipments (UEs) transmit sounding reference signal (SRS) pilots and the base station (BS) receives the UAV-scattered echoes. Sensing from uplink SRS, however, introduces new challenges. Each UE has its own oscillator and timing loop, so the channel estimate at the BS carries residual timing, frequency, and amplitude impairments that corrupt the UAV delay and Doppler. Moreover, the UAV echo is weaker than both the line-of-sight (LOS) path and urban clutter, so detection from a single UE transmission is not reliable. We address these challenges by designing a LOS-referenced synchronization scheme and a joint detector. The synchronization reuses the existing timing advance (TA) command and an adjacent-occasion conjugate product to remove the residuals without additional signaling. Then the detector searches a shared 3D state space and accumulates evidence across UEs. It leverages a normalized contrast that exploits the bistatic geometry. We evaluate the framework in a cluttered urban scene at frequency range 1 (FR1) with four pedestrian UEs and a 100 MHz 5G New Radio (NR) waveform. The proposed pipeline achieves sub-nanosecond synchronization and a 4.84 m median 3D position error.

==> figure/fig3_T.dat <==
x y
43.459 4.1723
44.959 5.3308
46.459 5.5235
47.959 5.4488
49.459 5.4238
50.959 5.3322
52.459 5.3272
53.959 5.3531
55.459 5.3774
56.959 5.1556
58.459 3.1803
59.959 1.4567
61.459 0.6652
62.959 0.4956
64.459 0.5046
65.959 0.4550
67.459 0.4612
68.959 2.8397
70.459 3.1730
71.959 2.3721
73.459 2.3736
74.959 2.4411
76.459 2.5274
77.959 2.5274
79.459 2.5058
80.959 2.5018
82.459 2.4973
83.959 1.9856
85.459 -0.2095
86.959 -0.1244
88.459 -0.3380
89.959 -0.3380
91.459 -0.2211
92.959 0.0357
94.459 0.2694
95.959 0.2260
97.459 0.2120
98.959 0.1796
100.459 0.2237
101.959 0.2087
103.459 0.2178
104.959 0.2660
106.459 0.3731
107.959 0.3142
109.459 0.1802
110.959 0.2051
112.459 0.2402
113.959 0.0045
115.459 0.1258
116.959 1.1299
118.459 1.6467
119.959 3.3095
121.459 4.0151
122.959 4.0242
124.459 4.0401
125.959 4.0543
127.459 4.2986
128.959 4.3338
130.459 5.5405
131.959 5.8681
133.459 5.8604
134.959 5.8489
136.459 4.5801
137.959 -0.0087
139.459 -0.0087
140.959 -0.0087
142.459 -0.0087
143.959 -0.0087
145.459 -0.0087
146.959 -0.0087
148.459 -0.0087
149.959 -0.0087
151.459 -0.0087
152.959 -0.0087
154.459 -0.0087
155.959 -0.0087
157.459 -0.0087
158.959 -0.0087
160.459 -0.0087
161.959 -0.0087
163.459 -0.0087
164.959 -0.0087
166.459 -0.0087
167.959 -0.0087
169.459 -0.0087
170.959 -0.0087
172.459 -0.0087
173.959 -0.0087
175.459 -0.0087
176.959 -0.0087
178.459 -0.0087
179.959 -0.0087
181.459 -0.0087
182.959 -0.0087
184.459 -0.0087
185.959 -0.0087
187.459 -0.0087
188.959 -0.0087
190.459 -0.0087
191.959 -0.0087
193.459 -0.0087
194.959 -0.0087
196.459 -0.0087
197.959 -0.0087


==> figure/fig3_ue1.dat <==
x y
51.000 -1.3171
52.500 -1.3171
54.000 -1.3171
55.500 -1.3171
57.000 -1.3207
58.500 -1.1784
60.000 -1.1784
61.500 -1.1784
63.000 -1.1784
64.500 -1.1987
66.000 -1.1987
67.500 -1.1987
69.000 -1.1987
70.500 -1.2070
72.000 -1.1987
73.500 -1.1784
75.000 -1.1215
76.500 -0.9713
78.000 -0.9438
79.500 -0.9438
81.000 -0.9713
82.500 -0.9713
84.000 -0.9713
85.500 -0.9774
87.000 -0.9774
88.500 -0.9774
90.000 -0.9810
91.500 -0.9810
93.000 -0.6303
94.500 0.1401
96.000 0.7041
97.500 0.6957
99.000 0.6957
100.500 0.7041
102.000 0.7244
103.500 0.7342
105.000 0.7616
106.500 0.7992
108.000 0.8159
109.500 0.8465
111.000 0.8465
112.500 0.8634
114.000 0.8720
115.500 0.1346
117.000 0.4587
118.500 3.4525
120.000 4.9151
121.500 6.0204
123.000 6.0204
124.500 6.0204
126.000 6.0204
127.500 5.9891
129.000 5.9403
130.500 5.9163
132.000 5.9163
133.500 5.9163
135.000 5.9163
136.500 5.9163
138.000 5.0924
139.500 1.8041
141.000 -0.5552
142.500 -0.5552
144.000 -0.7104
145.500 -0.7413
147.000 -0.9541
148.500 -0.9082
150.000 -0.9275
151.500 -1.1118
153.000 -1.2052
154.500 -1.1812
156.000 -1.1812
157.500 -1.1186
159.000 -1.1186
160.500 -0.8156
162.000 -0.7473
163.500 -0.6332
165.000 -0.6252
166.500 -0.6137
168.000 -0.5561
169.500 -0.5478
171.000 -0.1687
172.500 0.6341
174.000 0.7722
175.500 1.4367
177.000 1.4287
178.500 1.4615
180.000 1.5375
181.500 1.5375
183.000 1.5375
184.500 1.5534
186.000 1.5375
187.500 1.5375
189.000 1.5534
190.500 0.6951
192.000 1.0322
193.500 0.9985
195.000 0.9674
196.500 0.9562
197.977 0.9484


==> figure/fig3_ue2.dat <==
x y
45.000 -0.9810
46.500 -0.9862
48.000 -0.9862
49.500 -0.9862
51.000 -0.9862
52.500 -1.1962
54.000 -1.1962
55.500 -1.1184
57.000 -1.0478
58.500 -1.1425
60.000 -1.1425
61.500 -1.1425
63.000 -1.1753
64.500 -1.1753
66.000 -1.1753
67.500 -1.1759
69.000 -1.1759
70.500 -1.1759
72.000 -1.1795
73.500 -1.1795
75.000 -1.1795
76.500 -1.2028
78.000 -1.2028
79.500 -1.2028
81.000 -1.2264
82.500 -1.2315
84.000 -1.2079
85.500 -1.1804
87.000 -1.1804
88.500 -1.1804
90.000 -1.1804
91.500 -1.1804
93.000 -1.1804
94.500 -1.1804
96.000 -1.1804
97.500 -1.1804
99.000 -1.1804
100.500 -0.4942
102.000 -0.0105
103.500 -0.0105
105.000 -0.0105
106.500 0.0223
108.000 0.3270
109.500 0.4279
111.000 0.4279
112.500 0.4358
114.000 0.5007
115.500 0.5497
117.000 0.5929
118.500 0.6081
120.000 0.6165
121.500 0.2530
123.000 0.7108
124.500 0.7381
126.000 0.7763
127.500 0.8102
129.000 1.5918
130.500 1.7113
132.000 5.3315
133.500 6.2891
135.000 6.2654
136.500 6.2314
138.000 6.2129
139.500 6.2129
141.000 6.2129
142.500 6.2052
144.000 6.2314
145.500 6.2314
147.000 6.2314
148.500 6.2314
150.000 5.9462
151.500 3.8253
153.000 3.6764
154.500 3.6764
156.000 3.6764
157.500 2.7932
159.000 -0.3259
160.500 -0.3521
162.000 -0.3914
163.500 -0.5024
165.000 -0.6254
166.500 -0.1875
168.000 -0.0170
169.500 -0.0637
171.000 -0.0637
172.500 -0.4473
174.000 -0.0637
175.500 -0.0637
177.000 -0.0170
178.500 -0.0170
180.000 0.1278
181.500 0.1278
183.000 0.1339
184.500 0.4005
186.000 0.4045
187.500 0.4045
189.000 0.4227
190.500 0.4727
192.000 0.4727
193.500 0.4727
195.000 0.4143
196.500 0.4045
197.977 0.3992


==> figure/fig3_ue3.dat <==
x y
45.000 0.2467
46.500 3.7989
48.000 4.4180
49.500 4.4180
51.000 4.3922
52.500 4.3550
54.000 4.3398
55.500 4.3398
57.000 4.3422
58.500 4.3550
60.000 4.3422
61.500 4.2219
63.000 3.6391
64.500 3.6543
66.000 3.6815
67.500 3.6915
69.000 3.7335
70.500 3.7335
72.000 1.9083
73.500 -0.3843
75.000 -0.4367
76.500 -0.4367
78.000 -0.2644
79.500 -0.2644
81.000 -0.3015
82.500 -0.3240
84.000 -0.3585
85.500 -0.3662
87.000 -0.3662
88.500 -0.1109
90.000 -0.0170
91.500 -0.0170
93.000 -0.0170
94.500 -0.0170
96.000 -0.0677
97.500 -0.0677
99.000 -0.0677
100.500 -0.0677
102.000 -0.0677
103.500 -0.6340
105.000 -1.0399
106.500 -1.0170
108.000 -1.0170
109.500 -0.9892
111.000 -0.7587
112.500 -0.7088
114.000 -0.6769
115.500 -0.6957
117.000 -0.6988
118.500 -0.6957
120.000 -0.6162
121.500 3.6303
123.000 5.2891
124.500 5.2891
126.000 5.2988
127.500 5.3388
129.000 5.3388
130.500 5.3488
132.000 5.3488
133.500 5.3741
135.000 5.3746
136.500 5.3741
138.000 2.4102


==> figure/fig3_ue4.dat <==
x y
45.000 13.2264
46.500 13.1550
48.000 13.1140
49.500 12.8897
51.000 12.8406
52.500 12.8131
54.000 12.8131
55.500 12.8131
57.000 12.8131
58.500 12.2296
60.000 6.3164
61.500 1.2661
63.000 -0.4931
64.500 -1.0170
66.000 -1.0170
67.500 -1.1752
69.000 -1.2390
70.500 5.9368
72.000 8.7654
73.500 8.6542
75.000 8.6542
76.500 8.7065
78.000 8.7654
79.500 8.7654
81.000 8.7654
82.500 8.7758
84.000 8.7970
85.500 7.2757
87.000 0.6903
88.500 0.6903
90.000 -0.0408
91.500 -0.0408
93.000 -0.0408
94.500 -0.0408
96.000 0.1469
97.500 0.0252
99.000 -0.0170
100.500 -0.1224
102.000 -0.1963
103.500 -0.1224
105.000 -0.1224
106.500 -0.0483
108.000 -0.0483
109.500 -0.3568
111.000 -0.8539
112.500 -0.8542
114.000 -0.8542
115.500 -0.8539
117.000 -0.8539
118.500 -0.8116
120.000 -0.8539
121.500 -0.8542
123.000 -0.8539
124.500 -1.8617
126.000 -2.0578


==> figure/fig4_cdf_dtf.dat <==
x y
1 0
2.635 0.00000
2.635 0.00714
2.817 0.00714
2.817 0.01429
2.820 0.01429
2.820 0.02143
3.555 0.02143
3.555 0.02857
14.399 0.02857
14.399 0.03571
41.928 0.03571
41.928 0.04286
42.089 0.04286
42.089 0.05000
47.550 0.05000
47.550 0.05714
52.184 0.05714
52.184 0.06429
75.155 0.06429
75.155 0.07143
75.155 0.07143
75.155 0.07857
75.155 0.07857
75.155 0.08571
83.493 0.08571
83.493 0.09286
89.894 0.09286
89.894 0.10000
92.339 0.10000
92.339 0.10714
93.998 0.10714
93.998 0.11429
94.258 0.11429
94.258 0.12143
95.099 0.12143
95.099 0.12857
111.067 0.12857
111.067 0.13571
117.351 0.13571
117.351 0.14286
118.627 0.14286
118.627 0.15000
118.629 0.15000
118.629 0.15714
118.823 0.15714
118.823 0.16429
119.363 0.16429
119.363 0.17143
124.284 0.17143
124.284 0.17857
130.758 0.17857
130.758 0.18571
131.527 0.18571
131.527 0.19286
132.524 0.19286
132.524 0.20000
137.750 0.20000
137.750 0.20714
143.462 0.20714
143.462 0.21429
149.780 0.21429
149.780 0.22143
152.812 0.22143
152.812 0.22857
153.649 0.22857
153.649 0.23571
156.121 0.23571
156.121 0.24286
156.152 0.24286
156.152 0.25000
156.217 0.25000
156.217 0.25714
156.699 0.25714
156.699 0.26429
159.876 0.26429
159.876 0.27143
163.103 0.27143
163.103 0.27857
163.360 0.27857
163.360 0.28571
171.123 0.28571
171.123 0.29286
179.876 0.29286
179.876 0.30000
188.233 0.30000
188.233 0.30714
188.958 0.30714
188.958 0.31429
190.762 0.31429
190.762 0.32143
196.455 0.32143
196.455 0.32857
196.459 0.32857
196.459 0.33571
202.993 0.33571
202.993 0.34286
205.413 0.34286
205.413 0.35000
206.975 0.35000
206.975 0.35714
207.148 0.35714
207.148 0.36429
207.903 0.36429
207.903 0.37143
207.905 0.37143
207.905 0.37857
207.908 0.37857
207.908 0.38571
209.122 0.38571
209.122 0.39286
209.379 0.39286
209.379 0.40000
210.209 0.40000
210.209 0.40714
210.257 0.40714
210.257 0.41429
215.646 0.41429
215.646 0.42143
224.179 0.42143
224.179 0.42857
224.570 0.42857
224.570 0.43571
231.963 0.43571
231.963 0.44286
231.964 0.44286
231.964 0.45000
232.824 0.45000
232.824 0.45714
235.480 0.45714
235.480 0.46429
235.982 0.46429
235.982 0.47143
237.647 0.47143
237.647 0.47857
237.718 0.47857
237.718 0.48571
239.812 0.48571
239.812 0.49286
240.839 0.49286
240.839 0.50000
240.857 0.50000
240.857 0.50714
240.861 0.50714
240.861 0.51429
240.929 0.51429
240.929 0.52143
241.386 0.52143
241.386 0.52857
248.936 0.52857
248.936 0.53571
248.972 0.53571
248.972 0.54286
249.516 0.54286
249.516 0.55000
251.088 0.55000
251.088 0.55714
255.201 0.55714
255.201 0.56429
256.358 0.56429
256.358 0.57143
258.879 0.57143
258.879 0.57857
259.191 0.57857
259.191 0.58571
260.840 0.58571
260.840 0.59286
260.880 0.59286
260.880 0.60000
260.882 0.60000
260.882 0.60714
263.356 0.60714
263.356 0.61429
263.365 0.61429
263.365 0.62143
263.920 0.62143
263.920 0.62857
265.248 0.62857
265.248 0.63571
267.286 0.63571
267.286 0.64286
267.606 0.64286
267.606 0.65000
267.609 0.65000
267.609 0.65714
268.615 0.65714
268.615 0.66429
268.622 0.66429
268.622 0.67143
268.625 0.67143
268.625 0.67857
268.633 0.67857
268.633 0.68571
269.298 0.68571
269.298 0.69286
269.300 0.69286
269.300 0.70000
269.515 0.70000
269.515 0.70714
269.523 0.70714
269.523 0.71429
269.523 0.71429
269.523 0.72143
269.525 0.72143
269.525 0.72857
269.649 0.72857
269.649 0.73571
271.816 0.73571
271.816 0.74286
271.838 0.74286
271.838 0.75000
271.840 0.75000
271.840 0.75714
271.841 0.75714
271.841 0.76429
271.877 0.76429
271.877 0.77143
271.884 0.77143
271.884 0.77857
271.893 0.77857
271.893 0.78571
273.045 0.78571
273.045 0.79286
273.055 0.79286
273.055 0.80000
275.270 0.80000
275.270 0.80714
275.431 0.80714
275.431 0.81429
276.196 0.81429
276.196 0.82143
277.636 0.82143
277.636 0.82857
277.636 0.82857
277.636 0.83571
277.642 0.83571
277.642 0.84286
277.643 0.84286
277.643 0.85000
281.737 0.85000
281.737 0.85714
282.456 0.85714
282.456 0.86429
282.457 0.86429
282.457 0.87143
282.458 0.87143
282.458 0.87857
282.459 0.87857
282.459 0.88571
282.461 0.88571
282.461 0.89286
285.542 0.89286
285.542 0.90000
285.618 0.90000
285.618 0.90714
288.690 0.90714
288.690 0.91429
308.371 0.91429
308.371 0.92143
308.373 0.92143
308.373 0.92857
316.460 0.92857
316.460 0.93571
317.229 0.93571
317.229 0.94286
317.374 0.94286
317.374 0.95000
319.545 0.95000
319.545 0.95714
321.049 0.95714
321.049 0.96429
326.906 0.96429
326.906 0.97143
329.172 0.97143
329.172 0.97857
340.372 0.97857
340.372 0.98571
340.717 0.98571
340.717 0.99286
356.180 0.99286
356.180 1.00000
400 1.00000


==> figure/fig4_cdf_liang.dat <==
x y
1 0
7.151 0.00000
7.151 0.00714
7.151 0.00714
7.151 0.01429
30.510 0.01429
30.510 0.02143
30.511 0.02143
30.511 0.02857
30.594 0.02857
30.594 0.03571
30.816 0.03571
30.816 0.04286
32.161 0.04286
32.161 0.05000
32.243 0.05000
32.243 0.05714
32.466 0.05714
32.466 0.06429
32.557 0.06429
32.557 0.07143
32.558 0.07143
32.558 0.07857
32.558 0.07857
32.558 0.08571
32.740 0.08571
32.740 0.09286
32.889 0.09286
32.889 0.10000
33.493 0.10000
33.493 0.10714
33.828 0.10714
33.828 0.11429
34.049 0.11429
34.049 0.12143
34.050 0.12143
34.050 0.12857
34.050 0.12857
34.050 0.13571
34.241 0.13571
34.241 0.14286
34.707 0.14286
34.707 0.15000
41.725 0.15000
41.725 0.15714
42.022 0.15714
42.022 0.16429
42.174 0.16429
42.174 0.17143
42.572 0.17143
42.572 0.17857
42.901 0.17857
42.901 0.18571
42.907 0.18571
42.907 0.19286
42.948 0.19286
42.948 0.20000
43.014 0.20000
43.014 0.20714
43.405 0.20714
43.405 0.21429
43.638 0.21429
43.638 0.22143
44.025 0.22143
44.025 0.22857
44.041 0.22857
44.041 0.23571
44.041 0.23571
44.041 0.24286
44.042 0.24286
44.042 0.25000
44.042 0.25000
44.042 0.25714
44.620 0.25714
44.620 0.26429
45.365 0.26429
45.365 0.27143
45.365 0.27143
45.365 0.27857
45.365 0.27857
45.365 0.28571
45.365 0.28571
45.365 0.29286
45.365 0.29286
45.365 0.30000
45.456 0.30000
45.456 0.30714
45.632 0.30714
45.632 0.31429
45.689 0.31429
45.689 0.32143
45.696 0.32143
45.696 0.32857
45.697 0.32857
45.697 0.33571
45.697 0.33571
45.697 0.34286
45.697 0.34286
45.697 0.35000
45.697 0.35000
45.697 0.35714
61.405 0.35714
61.405 0.36429
61.951 0.36429
61.951 0.37143
62.211 0.37143
62.211 0.37857
62.360 0.37857
62.360 0.38571
62.423 0.38571
62.423 0.39286
62.454 0.39286
62.454 0.40000
62.495 0.40000
62.495 0.40714
62.540 0.40714
62.540 0.41429
62.594 0.41429
62.594 0.42143
62.665 0.42143
62.665 0.42857
62.703 0.42857
62.703 0.43571
62.704 0.43571
62.704 0.44286
62.812 0.44286
62.812 0.45000
62.831 0.45000
62.831 0.45714
62.983 0.45714
62.983 0.46429
63.073 0.46429
63.073 0.47143
63.321 0.47143
63.321 0.47857
63.349 0.47857
63.349 0.48571
63.353 0.48571
63.353 0.49286
63.354 0.49286
63.354 0.50000
63.474 0.50000
63.474 0.50714
63.516 0.50714
63.516 0.51429
63.518 0.51429
63.518 0.52143
63.658 0.52143
63.658 0.52857
64.750 0.52857
64.750 0.53571
76.368 0.53571
76.368 0.54286
76.374 0.54286
76.374 0.55000
76.383 0.55000
76.383 0.55714
76.384 0.55714
76.384 0.56429
76.425 0.56429
76.425 0.57143
76.425 0.57143
76.425 0.57857
76.433 0.57857
76.433 0.58571
76.565 0.58571
76.565 0.59286
76.590 0.59286
76.590 0.60000
76.748 0.60000
76.748 0.60714
76.766 0.60714
76.766 0.61429
76.784 0.61429
76.784 0.62143
76.866 0.62143
76.866 0.62857
92.582 0.62857
92.582 0.63571
92.582 0.63571
92.582 0.64286
92.582 0.64286
92.582 0.65000
92.582 0.65000
92.582 0.65714
92.582 0.65714
92.582 0.66429
92.582 0.66429
92.582 0.67143
94.270 0.67143
94.270 0.67857
94.270 0.67857
94.270 0.68571
94.270 0.68571
94.270 0.69286
94.271 0.69286
94.271 0.70000
94.291 0.70000
94.291 0.70714
96.348 0.70714
96.348 0.71429
96.634 0.71429
96.634 0.72143
100.190 0.72143
100.190 0.72857
100.191 0.72857
100.191 0.73571
100.191 0.73571
100.191 0.74286
100.191 0.74286
100.191 0.75000
100.197 0.75000
100.197 0.75714
101.145 0.75714
101.145 0.76429
115.595 0.76429
115.595 0.77143
124.434 0.77143
124.434 0.77857
124.435 0.77857
124.435 0.78571
124.435 0.78571
124.435 0.79286
124.780 0.79286
124.780 0.80000
145.615 0.80000
145.615 0.80714
145.615 0.80714
145.615 0.81429
145.616 0.81429
145.616 0.82143
147.650 0.82143
147.650 0.82857
149.151 0.82857
149.151 0.83571
149.151 0.83571
149.151 0.84286
149.804 0.84286
149.804 0.85000
150.435 0.85000
150.435 0.85714
154.106 0.85714
154.106 0.86429
154.106 0.86429
154.106 0.87143
154.106 0.87143
154.106 0.87857
154.107 0.87857
154.107 0.88571
155.277 0.88571
155.277 0.89286
155.469 0.89286
155.469 0.90000
156.320 0.90000
156.320 0.90714
157.490 0.90714
157.490 0.91429
162.668 0.91429
162.668 0.92143
173.218 0.92143
173.218 0.92857
173.500 0.92857
173.500 0.93571
173.501 0.93571
173.501 0.94286
173.501 0.94286
173.501 0.95000
174.877 0.95000
174.877 0.95714
174.882 0.95714
174.882 0.96429
174.882 0.96429
174.882 0.97143
174.882 0.97143
174.882 0.97857
174.882 0.97857
174.882 0.98571
179.018 0.98571
179.018 0.99286
179.087 0.99286
179.087 1.00000
400 1.00000


==> figure/fig4_cdf_ns.dat <==
x y
1 0
2.291 0.00000
2.291 0.00714
2.292 0.00714
2.292 0.01429
2.298 0.01429
2.298 0.02143
2.890 0.02143
2.890 0.02857
2.904 0.02857
2.904 0.03571
2.905 0.03571
2.905 0.04286
2.906 0.04286
2.906 0.05000
2.910 0.05000
2.910 0.05714
2.913 0.05714
2.913 0.06429
3.010 0.06429
3.010 0.07143
53.211 0.07143
53.211 0.07857
67.367 0.07857
67.367 0.08571
77.996 0.08571
77.996 0.09286
80.319 0.09286
80.319 0.10000
81.606 0.10000
81.606 0.10714
84.286 0.10714
84.286 0.11429
84.287 0.11429
84.287 0.12143
84.292 0.12143
84.292 0.12857
84.292 0.12857
84.292 0.13571
84.295 0.13571
84.295 0.14286
84.299 0.14286
84.299 0.15000
84.300 0.15000
84.300 0.15714
84.305 0.15714
84.305 0.16429
84.306 0.16429
84.306 0.17143
84.306 0.17143
84.306 0.17857
87.108 0.17857
87.108 0.18571
100.399 0.18571
100.399 0.19286
102.095 0.19286
102.095 0.20000
105.425 0.20000
105.425 0.20714
105.622 0.20714
105.622 0.21429
106.262 0.21429
106.262 0.22143
106.434 0.22143
106.434 0.22857
107.048 0.22857
107.048 0.23571
108.262 0.23571
108.262 0.24286
108.286 0.24286
108.286 0.25000
108.595 0.25000
108.595 0.25714
109.905 0.25714
109.905 0.26429
111.510 0.26429
111.510 0.27143
113.385 0.27143
113.385 0.27857
116.051 0.27857
116.051 0.28571
125.168 0.28571
125.168 0.29286
130.862 0.29286
130.862 0.30000
130.883 0.30000
130.883 0.30714
130.891 0.30714
130.891 0.31429
131.694 0.31429
131.694 0.32143
133.113 0.32143
133.113 0.32857
133.995 0.32857
133.995 0.33571
137.051 0.33571
137.051 0.34286
137.634 0.34286
137.634 0.35000
137.635 0.35000
137.635 0.35714
137.636 0.35714
137.636 0.36429
137.650 0.36429
137.650 0.37143
139.797 0.37143
139.797 0.37857
139.875 0.37857
139.875 0.38571
139.876 0.38571
139.876 0.39286
139.879 0.39286
139.879 0.40000
139.941 0.40000
139.941 0.40714
141.295 0.40714
141.295 0.41429
142.226 0.41429
142.226 0.42143
143.735 0.42143
143.735 0.42857
146.208 0.42857
146.208 0.43571
147.710 0.43571
147.710 0.44286
147.877 0.44286
147.877 0.45000
148.372 0.45000
148.372 0.45714
148.775 0.45714
148.775 0.46429
148.776 0.46429
148.776 0.47143
148.780 0.47143
148.780 0.47857
148.786 0.47857
148.786 0.48571
148.787 0.48571
148.787 0.49286
148.920 0.49286
148.920 0.50000
155.811 0.50000
155.811 0.50714
156.753 0.50714
156.753 0.51429
157.518 0.51429
157.518 0.52143
157.959 0.52143
157.959 0.52857
160.850 0.52857
160.850 0.53571
161.013 0.53571
161.013 0.54286
161.959 0.54286
161.959 0.55000
163.601 0.55000
163.601 0.55714
164.003 0.55714
164.003 0.56429
166.152 0.56429
166.152 0.57143
167.209 0.57143
167.209 0.57857
167.235 0.57857
167.235 0.58571
167.842 0.58571
167.842 0.59286
167.876 0.59286
167.876 0.60000
167.909 0.60000
167.909 0.60714
167.916 0.60714
167.916 0.61429
167.984 0.61429
167.984 0.62143
168.058 0.62143
168.058 0.62857
168.354 0.62857
168.354 0.63571
170.051 0.63571
170.051 0.64286
171.240 0.64286
171.240 0.65000
172.045 0.65000
172.045 0.65714
172.126 0.65714
172.126 0.66429
172.128 0.66429
172.128 0.67143
172.131 0.67143
172.131 0.67857
172.139 0.67857
172.139 0.68571
172.139 0.68571
172.139 0.69286
172.143 0.69286
172.143 0.70000
172.151 0.70000
172.151 0.70714
172.157 0.70714
172.157 0.71429
172.179 0.71429
172.179 0.72143
172.180 0.72143
172.180 0.72857
400 0.72857


==> figure/fig4_cdf_prop.dat <==
x y
1 0
2.795 0.00000
2.795 0.00714
2.838 0.00714
2.838 0.01429
3.062 0.01429
3.062 0.02143
3.359 0.02143
3.359 0.02857
3.387 0.02857
3.387 0.03571
3.432 0.03571
3.432 0.04286
3.432 0.04286
3.432 0.05000
3.686 0.05000
3.686 0.05714
3.867 0.05714
3.867 0.06429
3.935 0.06429
3.935 0.07143
3.938 0.07143
3.938 0.07857
4.134 0.07857
4.134 0.08571
4.162 0.08571
4.162 0.09286
4.163 0.09286
4.163 0.10000
4.164 0.10000
4.164 0.10714
4.215 0.10714
4.215 0.11429
4.219 0.11429
4.219 0.12143
4.276 0.12143
4.276 0.12857
4.282 0.12857
4.282 0.13571
4.282 0.13571
4.282 0.14286
4.283 0.14286
4.283 0.15000
4.288 0.15000
4.288 0.15714
4.295 0.15714
4.295 0.16429
4.418 0.16429
4.418 0.17143
4.419 0.17143
4.419 0.17857
4.441 0.17857
4.441 0.18571
4.447 0.18571
4.447 0.19286
4.449 0.19286
4.449 0.20000
4.805 0.20000
4.805 0.20714
4.833 0.20714
4.833 0.21429
4.834 0.21429
4.834 0.22143
4.835 0.22143
4.835 0.22857
4.838 0.22857
4.838 0.23571
4.842 0.23571
4.842 0.24286
4.842 0.24286
4.842 0.25000
4.843 0.25000
4.843 0.25714
4.874 0.25714
4.874 0.26429
4.911 0.26429
4.911 0.27143
4.911 0.27143
4.911 0.27857
4.913 0.27857
4.913 0.28571
4.917 0.28571
4.917 0.29286
4.919 0.29286
4.919 0.30000
4.921 0.30000
4.921 0.30714
4.921 0.30714
4.921 0.31429
4.923 0.31429
4.923 0.32143
4.926 0.32143
4.926 0.32857
4.932 0.32857
4.932 0.33571
4.935 0.33571
4.935 0.34286
4.958 0.34286
4.958 0.35000
4.960 0.35000
4.960 0.35714
5.177 0.35714
5.177 0.36429
6.215 0.36429
6.215 0.37143
6.465 0.37143
6.465 0.37857
6.751 0.37857
6.751 0.38571
6.981 0.38571
6.981 0.39286
7.184 0.39286
7.184 0.40000
7.941 0.40000
7.941 0.40714
7.941 0.40714
7.941 0.41429
7.955 0.41429
7.955 0.42143
8.171 0.42143
8.171 0.42857
9.265 0.42857
9.265 0.43571
9.268 0.43571
9.268 0.44286
9.336 0.44286
9.336 0.45000
9.398 0.45000
9.398 0.45714
9.399 0.45714
9.399 0.46429
9.399 0.46429
9.399 0.47143
9.399 0.47143
9.399 0.47857
9.400 0.47857
9.400 0.48571
9.401 0.48571
9.401 0.49286
9.832 0.49286
9.832 0.50000
9.837 0.50000
9.837 0.50714
10.091 0.50714
10.091 0.51429
11.677 0.51429
11.677 0.52143
11.821 0.52143
11.821 0.52857
12.021 0.52857
12.021 0.53571
12.448 0.53571
12.448 0.54286
12.743 0.54286
12.743 0.55000
12.796 0.55000
12.796 0.55714
13.331 0.55714
13.331 0.56429
13.352 0.56429
13.352 0.57143
17.854 0.57143
17.854 0.57857
24.724 0.57857
24.724 0.58571
25.317 0.58571
25.317 0.59286
28.676 0.59286
28.676 0.60000
31.037 0.60000
31.037 0.60714
31.631 0.60714
31.631 0.61429
32.911 0.61429
32.911 0.62143
35.811 0.62143
35.811 0.62857
48.314 0.62857
48.314 0.63571
49.981 0.63571
49.981 0.64286
52.030 0.64286
52.030 0.65000
53.758 0.65000
53.758 0.65714
59.108 0.65714
59.108 0.66429
59.438 0.66429
59.438 0.67143
59.593 0.67143
59.593 0.67857
64.911 0.67857
64.911 0.68571
66.478 0.68571
66.478 0.69286
67.536 0.69286
67.536 0.70000
67.588 0.70000
67.588 0.70714
67.786 0.70714
67.786 0.71429
80.926 0.71429
80.926 0.72143
82.005 0.72143
82.005 0.72857
88.450 0.72857
88.450 0.73571
96.937 0.73571
96.937 0.74286
103.332 0.74286
103.332 0.75000
107.985 0.75000
107.985 0.75714
111.754 0.75714
111.754 0.76429
112.267 0.76429
112.267 0.77143
114.719 0.77143
114.719 0.77857
115.372 0.77857
115.372 0.78571
116.870 0.78571
116.870 0.79286
118.890 0.79286
118.890 0.80000
123.445 0.80000
123.445 0.80714
123.765 0.80714
123.765 0.81429
135.986 0.81429
135.986 0.82143
143.743 0.82143
143.743 0.82857
144.611 0.82857
144.611 0.83571
157.681 0.83571
157.681 0.84286
400 0.84286

